Modular Control Plane Verification via Temporal Invariants

Monolithic control plane verification cannot scale to hyperscale network architectures with tens of thousands of nodes, heterogeneous network policies and thousands of network changes a day. Instead, modular verification offers improved scalability, reasoning over diverse behaviors, and robustness following policy updates. We introduce Timepiece, a new modular control plane verification system. While one class of verifiers, starting with Minesweeper, were based on analysis of stable paths, we show that such models, when deployed naively for modular verification, are unsound. To rectify the situation, we adopt a routing model based around a logical notion of time and develop a sound, expressive, and scalable verification engine. Our system requires that a user specifies interfaces between module components. We develop methods for defining these interfaces using predicates inspired by temporal logic, and show how to use those interfaces to verify a range of network-wide properties such as reachability or access control. Verifying a prefix-filtering policy using a non-modular verification engine times out on an 80-node fattree network after 2 hours. However, Timepiece verifies a 2,000-node fattree in 2.37 minutes on a 96-core virtual machine. Modular verification of individual routers is embarrassingly parallel and completes in seconds, which allows verification to scale beyond non-modular engines, while still allowing the full power of SMT-based symbolic reasoning.

==> results/ah-2022-10-20.dat <==
k	tk	med	99	ms
4	336	277	317	7200000
8	1465	558	1080	7200000
12	7086	1025	2875	7200000
16	23109	2224	5625	7200000
20	72818	4529	10993	7200000
24	175968	8190	17568	7200000
28	375469	13047	28287	7200000
32	675082	20383	40105	7200000
36	1376664	31342	59950	7200000
40	2196169	41087	81180	7200000


==> results/alw-2022-11-07.dat <==
k	tk	med	99	ms
4	439	381	412	7200000
8	1862	618	1401	7200000
12	9105	1328	3544	7200000
16	36887	3381	8029	7200000
20	110641	6996	15103	7200000
24	299411	14337	27820	7200000
28	658020	23107	44109	7200000
32	1271718	36543	67082	7200000
36	2272833	62117	94503	7200000
40	3952919	89503	141534	7200000


==> results/ar-2022-10-20.dat <==
k	tk	med	99	ms
4	331	277	312	238
8	1091	496	726 7200000
12	2567	639	895 7200000
16	5137	701	1106    7200000
20	16917	1619	2017    7200000
24	36427	2422	2886    7200000
28	70564	3470	4313    7200000
32	123211	4634	5181    7200000
36	212374	6327	7035    7200000
40	336117	8159	9023    7200000


==> results/av-2022-10-20.dat <==
k	tk	med	99	ms
4	383	319	363	362
8	2122	627	1355	835362
12	13106	1570	4653	7200000
16	61667	4075	14673	7200000
20	230125	8696	36502	7200000
24	687404	21766	80482	7200000
28	1645148	42217	142790	7200000
32	3506326	68276	250984	7200000
36	7200000     7200000     7200000     7200000
40	7200000     7200000     7200000     7200000


==> results/h-2022-10-20.dat <==
k	tk	med	99	ms
4	333	276	313	2212
8	1034	470	701 7200000
12	2768	628	1028    7200000
16	5825	625	1208    7200000
20	10549	652	1405    7200000
24	17437	717	1661    7200000
28	51922	803	4440    7200000
32	44111	847	3479    7200000
36	79133	957	4470    7200000
40	142181	999	2531    7200000


==> results/lw-2022-11-07.dat <==
k	tk	med	99	ms
4	683	640	656	4605
8	1426	394	1042	7200000
12	4230	631	1926	7200000
16	14424	1213	3542	7200000
20	40036	2438	6113	7200000
24	101180	4511	10307	7200000
28	225999	7627	16903	7200000
32	416093	11207	24065	7200000
36	712775	16636	31936	7200000
40	1203873	21338	42781	7200000


==> results/r-2022-10-20.dat <==
k	tk	med	99	ms
4	274	218	252	136
8	980	438	583	269
12	2259	559	741	569
16	4379	602	953	1093
20	6666	613	905	1950
24	9761	621	1059	3244
28	13627	611	1308	4881
32	17170	602	1265	7480
36	22617	620	1348	10407
40	28065	631	1149	13613


==> results/v-2022-10-20.dat <==
k	tk	med	99	ms
4	320	264	297	222
8	1045	490	675	10631
12	3384	546	1317    7200000
16	8711	750	2167    7200000
20	17065	739	2690    7200000
24	37506	1105	4811    7200000
28	97098	1825	10098   7200000
32	210804	4561	15813   7200000
36	291670	5636	14825   7200000
40	398173	6957	18479   7200000

